TIC 278825952: a triply eclipsing hierarchical triple system with the most intrinsically circular outer orbit

We report the discovery of a compact triply eclipsing triple star system in the southern continuous viewing zone of the TESS space telescope. TIC 278825952 is a previously unstudied, circular eclipsing binary with a period of 4.781 days with a tertiary component in a wider, circular orbit of 235.55 days period that was found from three sets of third-body eclipses and from light travel-time effect dominated eclipse timing variations. We performed a joint photodynamical analysis of the eclipse timing variation curves, photometric data, and the spectral energy distribution, coupled with the use of PARSEC stellar isochrones. We find that the inner binary consists of slightly evolved, near twin stars of masses of 1.12 and 1.09 $M_\odot$ and radii of 1.40 and 1.31 $R_\odot$. The third, less massive star has a mass of 0.75 $M_\odot$ and radius of 0.70 $R_\odot$. The low mutual inclination and eccentricities of the orbits show that the system is highly coplanar and surprisingly circular.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
